The SAMI Galaxy Survey: large-scale environment affects galaxy spin amplitudes and the formation of slow rotators

We explore the impact of the large-scale 3D density field, as defined by deep, wide-field galaxy surveys, on stellar spin ($\lambda_{\rm R_e}$) and the distributions of fast and slow rotators. We use the GAMA spectroscopic redshift survey to reconstruct the cosmic web and obtain spatially-resolved stellar kinematics from the SAMI Galaxy Survey. Among various local and large-scale environment metrics, the distance to the closest filament ($D_{\rm fil}$) correlates most significantly with $\lambda_{\rm R_e}$, but it is secondary to the more dominant roles played by stellar age and mass. Fast rotators tend to have increasing $\lambda_{\rm R_e}$ going from nodes to filaments to voids, independently of mass. Slow rotators and mass-matched fast rotators are found to have significantly different distributions of large-scale environment metrics but consistent distributions of local environment metrics. About 95% of slow rotators have $D_{\rm fil}\leq2$Mpc, while covering broader ranges (similar to fast rotators) in distance to nodes and voids, local galaxy density, halo mass, and position with respect to the halo. At fixed mass, the fraction of slow rotators, $f_{\rm SR}$, increases for smaller $D_{\rm fil}$, especially for massive galaxies. While controlling for age or mass, only galaxies very close to filaments and nodes show a significant impact of local environment on $f_{\rm SR}$. Our results demonstrate that the cosmic web leaves an imprint on galactic spin amplitudes, and that pre-processing by mergers occurring within filaments is likely to be an important physical mechanism for the formation of slow rotators before they reach nodes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
